Revisiting [CLS] and Patch Token Interaction in Vision Transformers

Vision Transformers have emerged as powerful, scalable and versatile representation learners. To capture both global and local features, a learnable [CLS] class token is typically prepended to the input sequence of patch tokens. Despite their distinct nature, both token types are processed identically throughout the model. In this work, we investigate the friction between global and local feature learning under different pre-training strategies by analyzing the interactions between class and patch tokens. Our analysis reveals that standard normalization layers introduce an implicit differentiation between these token types. Building on this insight, we propose specialized processing paths that selectively disentangle the computational flow of class and patch tokens, particularly within normalization layers and early query-key-value projections. This targeted specialization leads to significantly improved patch representation quality for dense prediction tasks. Our experiments demonstrate segmentation performance gains of over 2 mIoU points on standard benchmarks, while maintaining strong classification accuracy. The proposed modifications introduce only an 8% increase in parameters, with no additional computational overhead. Through comprehensive ablations, we provide insights into which architectural components benefit most from specialization and how our approach generalizes across model scales and learning frameworks.

==> figures/numbers/perfs_vs_size/perfs_vs_size.csv <==
its,20250526_114103_large_baseline_bias_linear_acc,20250804_100336_double_8_split_norms_qkv_linear_acc,20250526_114103_large_baseline_bias_avg_seg,20250804_100336_double_8_split_norms_qkv_avg_seg,20250526_114103_large_baseline_bias_avg_depth,20250804_100336_double_8_split_norms_qkv_avg_depth,20250526_114103_large_baseline_bias_cityscapes,20250804_100336_double_8_split_norms_qkv_cityscapes,20250526_114103_large_baseline_bias_ade20k,20250804_100336_double_8_split_norms_qkv_ade20k,20250526_114103_large_baseline_bias_voc,20250804_100336_double_8_split_norms_qkv_voc,20250526_114103_large_baseline_bias_nyu,20250804_100336_double_8_split_norms_qkv_nyu,20250526_114103_large_baseline_bias_kitti,20250804_100336_double_8_split_norms_qkv_kitti,20250526_114103_large_baseline_bias_sunrgbd,20250804_100336_double_8_split_norms_qkv_sunrgbd
50,,,,,,,62.82,62.73,41.66,41.17,78.94,79.66,0.4107972979545593,0.4078184962272644,2.897713661193848,2.821065187454224,0.4296412467956543,0.4347221553325653
100,80.42200207710266,80.25799989700317,62.21666666666667,63.26333333333333,1.2511651913324993,1.2002034385999043,63.45,64.98,43.08,43.87,80.12,80.94,0.4112307131290436,0.4012536108493805,2.913033962249756,2.7640223503112797,0.4292308986186981,0.4353343546390533
150,82.1340024471283,82.1120023727417,63.09,63.355,1.2743392884731293,1.2085985442002614,64.19,,44.17,44.52,80.91,82.19,0.4042123556137085,0.4032246172428131,2.973088264465332,2.788754940032959,0.4457172453403473,0.4338160753250122
200,83.11399817466736,82.96200037002563,63.17333333333334,64.25333333333333,1.2854708035786946,1.207630584637324,63.63,65.4,44.27,44.84,81.62,82.52,0.4060701727867126,0.4017907381057739,3.004518747329712,2.7780261039733887,0.4458234906196594,0.4430749118328094
250,83.75999927520752,83.51600170135498,63.74666666666667,64.85666666666667,1.2816061874230702,1.2165418366591136,64.61,65.9,44.95,45.71,81.68,82.96,0.4046055376529693,0.3981368541717529,2.988866090774536,2.8092236518859863,0.4513469338417053,0.4422650039196014
300,83.96999835968018,83.79999995231628,63.97333333333333,65.33666666666666,1.2678368985652926,1.2104926606019335,64.53,66.12,45.04,46.38,82.35,83.51,0.4035464525222778,0.3917147815227508,2.956506729125977,2.810365915298462,0.4434575140476227,0.4293972849845886
350,84.3500018119812,84.24400091171265,64.15333333333332,65.83999999999999,1.2757436136404674,1.206082930167516,64.71,66.6,45.49,46.96,82.26,83.96,0.3996105492115021,0.3888215720653534,2.9841549396514893,2.8000264167785645,0.4434653520584106,0.4294008016586303
400,84.52600240707397,84.46800112724304,64.60333333333334,66.16666666666667,1.2757861018180847,1.1919135451316831,65.17,67.02,46.49,47.45,82.15,84.03,0.3970817029476166,0.3817347586154938,2.985814332962036,2.7689015865325928,0.4444622695446014,0.4251042902469635
450,84.84200239181519,84.74799990653992,64.51333333333334,66.54666666666667,1.2547053694725037,1.1771064301331835,64.72,67.35,46.41,48.02,82.41,84.27,0.3877259194850921,0.3765268921852112,2.9426965713500977,2.741055727005005,0.4336936175823211,0.4137366712093353
500,85.12399792671204,84.98200178146362,64.73333333333333,66.40666666666667,1.2458918293317158,1.167897532383601,65.22,66.91,46.16,48.22,82.82,84.09,0.3854788839817047,0.3684884309768677,2.932214498519897,2.729572057723999,0.4199821054935455,0.4056321084499359
550,,85.19600033760071,64.36,66.54333333333334,1.2304807504018147,1.165915807088216,,67.25,46.38,48.44,82.34,83.94,0.3746161162853241,0.3656757473945617,2.9050848484039307,2.7343318462371826,0.4117412865161896,0.397739827632904
600,85.37600040435791,85.15200018882751,64.52666666666666,66.58666666666666,1.2321171363194785,1.1646831532319386,65.2,67.36,46.22,48.41,82.16,83.99,0.3731878101825714,0.3622354567050934,2.917447805404663,2.7388851642608643,0.4057157933712005,0.3929288387298584


==> figures/numbers/perfs_vs_split_depth/perfs_vs_depth.csv <==
depth,seg_performances_sorted,depth_performances_sorted,seg_performances_sorted_split,depth_performances_sorted_split_qkv,baseline_avg_seg_performance,baseline_depth_performance
0,64.52666666666666,1.2321171363194783,64.52666666666666,1.2321171363194783,64.52666666666666,1.2321171363194783
4,66.05333333333333,1.1668752133846283,66.12333333333333,1.1808220048745472,64.52666666666666,1.2321171363194783
8,66.14333333333333,1.1737622022628784,66.58666666666666,1.1646831532319386,,
12,65.74,1.191647619009018,66.21333333333332,1.1731136739253998,,
16,65.41,1.2083217799663544,65.24,1.2125791609287262,,
20,65.28333333333335,1.2030641039212544,,,,
24,65.89666666666666,1.1913718283176422,,,,

